KERMAN: A Key Establishment Algorithm based on Harvesting Randomness in MANETs

Establishing secret common randomness between two or multiple devices in a network resides at the root of communication security. The problem is traditionally decomposed into a randomness generation stage (randomness purity is subject to employing often costly true random number generators) and a key-agreement information exchange stage, which can rely on public-key infrastructure or on key wrapping. In this paper, we propose KERMAN, an alternative key establishment algorithm for ad-hoc networks which works by harvesting randomness directly from the network routing metadata, thus achieving both pure randomness generation and (implicitly) secret-key agreement. Our algorithm relies on the route discovery phase of an ad-hoc network employing the Dynamic Source Routing protocol, is lightweight, and requires minimal communication overhead.

==> Pictures/New_Text_Document.txt <==
depicted in \figref{RREQ}
.\newline
\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\\
\begin{figure}
\center{\includegraphics[scale=.75]{RREQ.png}}
\caption{RREQ}
\label{fig:RREQ}
\end{figure}




In the next step, proposed approach for generating secret common randomness will be explored. Afterwards, we will discuss the main parts of DSR protocol in regard with the proposed approach.
